Theory of the Dark State of Polyenes and Carotenoids

A theory is developed to describe the singlet dark state (usually labeled S1 or 2Ag) of polyenes and carotenoids. The theory assumes that in principle this state is a linear combination of a singlet triplet-pair and an odd-parity charge-transfer exciton. Crucially, these components only couple when the triplet-pair occupies neighboring dimers, such that an electron transfer between the triplets creates a nearest-neighbor charge-transfer excitation. This local coupling stabilises the 2Ag state and induces a nearest neighbor attraction between the triplets. In addition, because of the electron-hole attraction in the exciton, the increased probability that the electron-hole pair occupies neighboring dimers enhances the triplet-triplet attraction: the triplet pair is `slaved' to the charge-transfer exciton. The theory also predicts that as the Coulomb interaction is increased, the 2Ag state evolves from a predominately odd-parity charge-transfer exciton state with a small component of triplet-pair character to a state predominately composed of a triplet-pair with some exciton character. Above a critical Coulomb interaction there is a decoupling of the triplet-pair and charge-transfer exciton subspaces, such that the 2Ag state becomes entirely composed of an unbound spin-correlated triplet pair. The predictions of this theory are qualitatively consistent with high-level density matrix renormalization group calculations of the Pariser-Parr-Pople (or extended Hubbard) model.

==> My_EndNote_Library.txt <==
@article{RN868,
   author = {Manawadu, D. and Valentine, D. J. and Marcus, M. and Barford, W.},
   title = {Singlet Triplet-Pair Production and Possible Singlet-Fission in Carotenoids},
   journal = {Journal of Physical Chemistry Letters},
   volume = {13},
   number = {5},
   pages = {1344-1349},
   ISSN = {1948-7185},
   DOI = {10.1021/acs.jpclett.1c03812},
   url = {<Go to ISI>://WOS:000754489600025},
   year = {2022},
   type = {Journal Article}
}


